A Companion in V1247 Ori Supported by Spiral Arm Pattern Motion

While there have been nearly two dozen of spiral arms detected from planet-forming disks in near-infrared scattered light, none of their substellar drivers have been confirmed. By observing spiral systems in at least two epochs spanning multiple years, and measuring the motion of the spirals, we can distinguish the cause of the spirals, and locate the orbits of the driving planets if they trigger the spirals. Upon a recent validation of this approach using the co-motion between a stellar companion and a spiral, we obtained a second epoch observation for the spiral system in the disk of V1247 Ori in the $H$-band polarized scattered light using VLT/SPHERE/IRDIS. Combining our observations with archival IRDIS data, we established a $4.8$ yr timeline to constrain the V1247 Ori spiral motion. We obtained a pattern speed of $0.40^{\circ} \pm 0.09^{\circ}$ yr$^{-1}$ for the north-east spiral. This corresponds to an orbital period of $900\pm200$ yr, and thus the semi-major axis of the hidden planetary driver is $118\pm19$ au for a 2.0 $\pm$ 0.1 M$_\odot$ central star. The location agrees with the gap in ALMA dust continuum observations, providing joint support for the existence of a companion driving the scattered-light spirals while carving a millimeter gap. With an angular separation of 0.29" $\pm$ 0.05", this hidden companion is an ideal target for JWST imaging.

==> prepcitationformat.txt <==
%%%%%%The command BELOW link only the year (not the author name)
\makeatletter
% Patch case where name and year are separated by aysep
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@aysep\NAT@spacechar\NAT@hyper@{\NAT@date}}{}{}

% Patch case where name and year are separated by opening bracket
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
       {\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi\NAT@hyper@{\NAT@date}}
  {}{}
\makeatother
%%%%%%The command ABOVE link only the year (not the author name)

